Does Pose Encoding Matter? Analyzing Geometric Representations for Discrete Motion Vocabulary Learning

Compressing continuous human motion into a finite vocabulary of discrete tokens is now the first stage of many motion understanding and generation pipelines. Vector quantization partitions a latent space into Voronoi cells around a finite codebook, but the geometry of that latent space is inherited from the input pose encoding, and it is unclear which encoding admits an efficient discretization. We study four encodings that place skeletal motion in different geometric spaces: Gaussian joint heatmaps on the pixel lattice, which we show to be a morphological dilation of the joint point set by a quadratic structuring function; root-relative joint positions in Euclidean space; local joint rotations on $\SO$ through a continuous 6D embedding; and a redundant full kinematic encoding. For each, we train VQ-VAE tokenizers whose codebooks lie on the unit hypersphere, varying codebook size, temporal stride, and code dimension. Beyond reconstruction, we measure codebook utilization and the effective vocabulary size, i.e., the number of equiprobable spherical Voronoi cells with the same entropy as the observed token distribution. Rotation and position encodings keep converting additional codewords into effective vocabulary, whereas the full kinematic encoding saturates at a few hundred effective cells and heatmaps at fewer than sixty. The smallest code dimension gives the highest utilization for three of the four encodings, and the effect of temporal stride depends on the encoding. Encodings of the same pose family can thus yield effective vocabularies differing by an order of magnitude, a difference that reconstruction loss alone does not reveal, which points to input geometry as a first-order design choice in motion tokenization.

==> figures/scripts/curves_backup.json <==
{"full_kinematics_cdim_val_loss.pdf": [{"color": "#E69F00", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.23335707900994335, 0.1801811623880329, 0.1794943921780357, 0.16120941999876953, 0.151166537248752, 0.15228930722651032, 0.14516385409870547, 0.14182454288271495, 0.14246807316560406, 0.13884103622080526, 0.13710793072797547, 0.13831152393057503, 0.13467596581030056, 0.13395396658960262, 0.13312529227597364, 0.13265816368576444, 0.13083297152753645, 0.13323661933138645, 0.12989690579574595, 0.12864170698371064, 0.12939889973851726, 0.12874008432821366, 0.1277750304466342, 0.12663778224522465, 0.12720825565764132, 0.1267995585241375, 0.1265394237712493, 0.12518102279819573, 0.1254212461251053, 0.1249432813230856, 0.12483972590578932, 0.12483247886834209, 0.1250980943772874, 0.12390200938023804, 0.12321554713725247, 0.12314453658680077, 0.12309008605661315, 0.12304129366544275, 0.12370471725860391, 0.12244302170130161, 0.1227327009071345, 0.12269154504110252, 0.12204988973384293, 0.12235788089972896, 0.12208439185181771, 0.12225252523409275, 0.12144110009239839, 0.12092552783837018, 0.12121620114360088, 0.12112803275456852, 0.12053265251008785, 0.12096476419432736, 0.1205445892510722, 0.1208199230817687, 0.12024639566315357, 0.12094904655441863, 0.12036011172736968, 0.12027193428048405, 0.12119436416897858, 0.11943777996561902]}, {"color": "#009E73", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.2464724588110883, 0.19576009938946054, 0.1968517548863718, 0.17519277613893702, 0.16272848917335103, 0.16478295597833317, 0.15750571662896515, 0.15091606571567423, 0.15000461620982158, 0.14584722685890059, 0.14354087172162303, 0.1427955545672911, 0.14005547544788968, 0.13770241349016005, 0.14054029855448658, 0.13472368560067804, 0.13400723657957908, 0.1352213987873173, 0.13342747962236878, 0.130253820691675, 0.13107997918655473, 0.13031599002250166, 0.12870619286051435, 0.1287457439768731, 0.1285250078664801, 0.1266832496494192, 0.12704174061181944, 0.12548463977576735, 0.1256291706568511, 0.12541555628360157, 0.12483284042765228, 0.12516816140135545, 0.12406307008874157, 0.12426720919263634, 0.12431901709412874, 0.12301681179766191, 0.12276055833490537, 0.122485854025012, 0.12224132444368763, 0.12237917062904877, 0.12156211527671812, 0.12186743588552801, 0.12102149956800554, 0.12107006853212832, 0.12106812486777807, 0.12089892718774231, 0.12067558241560389, 0.12023838927567279, 0.11996256858536236, 0.1200137877263914, 0.12000445738268914, 0.11976467562612711, 0.12233883751802327, 0.11931365869244445, 0.11947472166541126, 0.11987131977139279, 0.11896418557780822, 0.11897031321555396, 0.11921665889646149, 0.11879921565079216]}, {"color": "#D62728", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.24845898869716607, 0.2037531650325144, 0.20151270653268932, 0.17965755053439525, 0.16858558544758528, 0.16933739783754204, 0.16122441452005787, 0.15499449700470913, 0.1552130494176399, 0.1491960616527967, 0.14605991733111529, 0.145914393860276, 0.14278015923599496, 0.14017865168503843, 0.14032247756320831, 0.13747649704251044, 0.13618848464731645, 0.13590959560920654, 0.13380390437944759, 0.13260457818056529, 0.1335926382546616, 0.13259143674509435, 0.1305417668282465, 0.13054068139549477, 0.12940417216394887, 0.12900595798597753, 0.1289282672687299, 0.1271953346299336, 0.1267166467092935, 0.1263851458852123, 0.12672823396810537, 0.1258885520982746, 0.1258025138144059, 0.12464624185663942, 0.1253072590801118, 0.12356379819651664, 0.12355710595258296, 0.12330050527211722, 0.12266393368501252, 0.12227925948805654, 0.12246702727696399, 0.12228868569403936, 0.12171449025874465, 0.121273458853485, 0.12091705346180312, 0.12172743544072778, 0.12062270266813968, 0.12012858393961146, 0.12029690376269991, 0.12029475931593525, 0.12018785249292438, 0.11900341514037546, 0.1190782896200733, 0.11907142150282171, 0.11867462412406798, 0.11893764531286893, 0.11871771384177585, 0.1179002229576665, 0.11877682765676184, 0.11838609375595976]}, {"color": "#8B3FC7", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.2527567777932528, 0.19848681742044888, 0.2000621283157047, 0.18008202720313857, 0.16927789302522267, 0.1682048770807249, 0.16050038332094022, 0.1542039600275057, 0.15497016081740192, 0.15102606881486555, 0.14794354396533305, 0.14820581788123816, 0.14435207570073305, 0.1423349612182253, 0.14123453847415757, 0.13956698843963997, 0.13813136473842502, 0.1375555683275626, 0.13719513596527547, 0.135329745054179, 0.13426839788917264, 0.13346157187248253, 0.1332038087675122, 0.13262779949709763, 0.1306559773002876, 0.13013351579401686, 0.12996894139326076, 0.12917144572027292, 0.129215490286681, 0.12902970465800023, 0.12719216211682133, 0.12692939379309123, 0.12637008795895097, 0.12642793593894072, 0.12508037344216097, 0.12485944862649123, 0.12452007577308627, 0.1239328709960143, 0.12370334046490494, 0.12382219686085896, 0.1238125464730074, 0.12406755297129538, 0.12254407639627077, 0.12267649239858894, 0.12208442581876752, 0.12181745616075645, 0.12172185580310568, 0.12195068661504896, 0.1214188147540386, 0.12146408439510314, 0.12100833246861697, 0.1204722743697478, 0.12083741606092083, 0.12047002349320707, 0.12089383893866076, 0.12088804342220208, 0.1196469959962787, 0.11981990211241261, 0.1200947536124218, 0.11931550951379855]}, {"color": "#00B8D4", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.24754958551133419, 0.1996174715046687, 0.20023824317636396, 0.1821394189399099, 0.16942404903614955, 0.17044914591749755, 0.16322481197951136, 0.15770444668480793, 0.15761980029106032, 0.1532095587012904, 0.15037246770876833, 0.1506264431214243, 0.14691611468676474, 0.1453138627165619, 0.14511775490924445, 0.14382037367447176, 0.14262065119450834, 0.1419469386348392, 0.14082716831615966, 0.13985929366810373, 0.14090715821849886, 0.13841991548670313, 0.136313686069495, 0.13668937563081568, 0.1357626055209565, 0.13463996386278637, 0.13455779479191157, 0.1343281751919116, 0.13377398930933937, 0.13338123173314972, 0.13237754837178303, 0.13228699248358958, 0.13251715479996543, 0.13143431032983488, 0.13134049965302852, 0.13090479803960467, 0.13068764129090052, 0.13032859628980784, 0.13006867213200846, 0.12950769059501094, 0.12850837991231645, 0.12944819484054484, 0.12929822622820705, 0.12892851334041072, 0.1289096941405738, 0.12810077726941763, 0.12746502541803498, 0.12846663905992659, 0.1275780176088096, 0.12739740552399545, 0.12775987741291342, 0.12672689868956727, 0.1270559584221888, 0.1269460481659936, 0.12707484555592538, 0.1265629387131922, 0.126140906155193, 0.1262555423463384, 0.12744599184900368, 0.12541106207873115]}], "full_kinematics_codebooksize_val_loss.pdf": [{"color": "#0072B2", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.25064554220184904, 0.2026917736024546, 0.20029358812469544, 0.18006574374940926, 0.1711849247023436, 0.1707247625761158, 0.1638168047894964, 0.15832539660983086, 0.1592136241616045, 0.15612561069733677, 0.15386824926737824, 0.1524086453729333, 0.15012252190797837, 0.14720639082280434, 0.14804694106077806, 0.14568763030691292, 0.1446632473842207, 0.14511681988642772, 0.1418449280868682, 0.14058528964481262, 0.1417874061907121, 0.1402038298315133, 0.13911866063437014, 0.13919786582821686, 0.13870159699698215, 0.13820141236101816, 0.13790375975411845, 0.13660800446248417, 0.13650380376824187, 0.13630805483467553, 0.13555228640661016, 0.13467803445176735, 0.13596202928619272, 0.13452386666893884, 0.13460040384039226, 0.134499547231795, 0.1333619516120073, 0.13297030737319532, 0.13312522947740116, 0.1327747511864939, 0.13264043560613933, 0.13269486992939544, 0.13151739817155092, 0.13175337105706564, 0.1318321103252201, 0.13157893152125652, 0.13119868760735315, 0.13037100938181684, 0.1303626770652768, 0.13014141815660024, 0.13068490634667765, 0.12983062760455857, 0.12951702120921968, 0.12979509769092187, 0.1296281499214148, 0.13037272236523284, 0.13021667276432847, 0.12886964825585145, 0.12942649467320216, 0.12871135453073415]}, {"color": "#E69F00", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.2511219479614257, 0.20189918690012915, 0.20187157337558714, 0.18339360677485828, 0.17136407276870994, 0.172605811113758, 0.16526963935607658, 0.1602907921900169, 0.15988471150086772, 0.15536093026291203, 0.15125365688473003, 0.15235878335312686, 0.14901987868584488, 0.14694356018334953, 0.1469723468551633, 0.14412712342868517, 0.14349709986699605, 0.14375325682740628, 0.14081890101892602, 0.13891777709822942, 0.13963351721966044, 0.13892818253048572, 0.1376789872005247, 0.1364037884344948, 0.13584217986527863, 0.13520498771436174, 0.13417809328552743, 0.13364013606093836, 0.133475410677276, 0.13236251346685154, 0.13269394025184775, 0.13077365033650082, 0.1321484767687111, 0.13127931231664486, 0.1310569541711485, 0.1307511380823686, 0.12951203515216148, 0.12879746383032864, 0.12910549940650415, 0.12887045982159848, 0.12824476944130858, 0.12847077673421742, 0.1278817343443032, 0.1281417889941359, 0.1269647143238176, 0.1272403908896679, 0.12676639808896406, 0.12624405698349442, 0.12632702363965606, 0.1256327856628472, 0.12611711505764128, 0.12600848988085322, 0.12590499568357816, 0.1246543344629866, 0.12556844299135483, 0.12467094909781981, 0.12557471378597504, 0.1252743054785969, 0.12493018710961956, 0.12457432205106653]}, {"color": "#009E73", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.24751457806964533, 0.19958246450806283, 0.200203236220236, 0.18210441212275383, 0.16938904201911498, 0.17041413940950945, 0.16318980575943948, 0.15766943989946347, 0.1575847935920504, 0.15317455185132584, 0.15033746074840007, 0.15059143590125293, 0.1468811073006681, 0.14527885550932856, 0.14508274789268655, 0.14378536657110913, 0.14258564486877565, 0.14191193153463105, 0.14079216137678663, 0.1398242873422913, 0.14087215132572617, 0.13838490882564147, 0.13627867905308289, 0.13665436877884346, 0.1357275991002096, 0.13460495657931057, 0.1345227877212627, 0.1342931682361674, 0.13373898259508724, 0.1333462246272099, 0.13234254170335236, 0.13225198618284392, 0.13248214767792024, 0.1313993037615647, 0.13130549255810864, 0.13086979116841815, 0.13065263428982538, 0.13029358890800125, 0.13003366541299022, 0.12947268363339112, 0.1284733730199956, 0.1294131878934003, 0.1292632199633126, 0.12889350611497669, 0.12887468720960565, 0.12806577064507071, 0.12743001902335477, 0.12843163245455744, 0.12754301071370666, 0.1273623982059343, 0.12772487027920273, 0.12669189200571498, 0.12702095148241166, 0.1269110415680616, 0.12703983922594875, 0.1265279318126141, 0.12610589950886253, 0.1262205353444644, 0.12741098490813832, 0.12537605480951589]}, {"color": "#D62728", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.24483301846984792, 0.19895932621220241, 0.1975352123777191, 0.17836297301879217, 0.16875003688828824, 0.168118032961254, 0.16115439379365476, 0.15545475958167493, 0.15502989621776836, 0.15037880422631197, 0.14740012533424862, 0.14801177635172752, 0.14556551212496854, 0.1420997713252254, 0.141996672766252, 0.14078486453118627, 0.13899645839740193, 0.13934025576314188, 0.13641332650585902, 0.1347168294683112, 0.13540188878144388, 0.13418124607353213, 0.133281399363943, 0.13531527805015572, 0.13205369748325682, 0.13176368736201222, 0.13106482201122083, 0.13008165648390485, 0.1295196095242628, 0.1299943841816104, 0.1291237552881382, 0.12834047043357555, 0.127706361507885, 0.1276912055175596, 0.12704879978133046, 0.1268238120178913, 0.1266739107521328, 0.12682909154292052, 0.1255316442816262, 0.1256570420587232, 0.1256257757637074, 0.12632003258043542, 0.12435518770557769, 0.12470719855144469, 0.12434536196314067, 0.12477887212531427, 0.12386970545265549, 0.12338195878637664, 0.1239178457936986, 0.1231212121318222, 0.12325579726794272, 0.12201471542161499, 0.12252576054634343, 0.12281444390251414, 0.12273072220036285, 0.12214647456986649, 0.12240920231437835, 0.12181244135452027, 0.12185129868771968, 0.12179492747585488]}, {"color": "#8B3FC7", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.24874202198836193, 0.19919706787627825, 0.20022752449905207, 0.17776555990788737, 0.16921337281627666, 0.1686522772725505, 0.16248450295320488, 0.15864450353694254, 0.15644628568540964, 0.15391360927112557, 0.15054097680093265, 0.14945775318774546, 0.14770874857097843, 0.14604771333351357, 0.14619084382218273, 0.14398816235904124, 0.14343000294424985, 0.1428502131284638, 0.1416230989083319, 0.1404622910589552, 0.13928080567372436, 0.1385540659379723, 0.13862397218250527, 0.1374797615772672, 0.13629211264003271, 0.1354229344203333, 0.13584227044181288, 0.1345295990766394, 0.1333367966969114, 0.13416535532636079, 0.1339266260157553, 0.133212145995069, 0.13337370120003209, 0.1327422508767753, 0.13237134286741162, 0.13208222546848875, 0.13094180603466882, 0.13076550207147838, 0.13088516599165032, 0.13036980362699271, 0.12968496097292997, 0.13018527531449106, 0.12996586851478714, 0.12877862680965071, 0.12920264817409477, 0.12919775269357084, 0.12860299601126293, 0.12844687684758027, 0.1278305419363615, 0.12761870516108528, 0.12832317466320467, 0.12735150873267895, 0.12686652936067497, 0.1275251772810284, 0.12750345485427497, 0.12660054883166458, 0.12678296997167307, 0.12600551824591705, 0.12624828437150162, 0.12591720250194788]}, {"color": "#00B8D4", "x": [2517.485704131399, 5001.485572532496, 5033.485510709186, 7549.485663022944, 10001.485593247355, 10065.485469600728, 12581.485621914486, 15001.485613962206, 15097.485428492277, 17613.485580806035, 20001.485634677058, 20129.48573311978, 22645.485539697573, 25001.485655391913, 25161.485692011334, 27677.485498589118, 30001.485676106768, 30193.485650902872, 32709.485457480663, 35001.48569682162, 35225.485609794414, 37741.485416372205, 40001.485717536474, 40257.48556868595, 42773.48572099971, 45001.48573825133, 45289.485527577504, 47805.485679891266, 50001.48541323021, 50321.48548646906, 52837.485638782804, 55001.48543394507, 55353.485445360595, 57869.48559767434, 60001.48545465992, 60385.4857499881, 62901.485556565895, 65001.48547537479, 65417.485708879656, 67933.48551545745, 70001.48549608963, 70449.4856677712, 72965.48547434899, 75001.48551680449, 75481.48562666275, 77997.48543324052, 80001.48553751934, 80513.48558555428, 83029.48573786803, 85001.4855582342, 85545.48554444582, 88061.48569675958, 90001.48557894905, 90577.48550333736, 93093.48565565114, 95001.48559966391, 95609.48546222891, 98125.48561454267, 100001.48562037878, 100641.48542112047], "y": [0.24611698214594552, 0.20274514926717818, 0.20090455873124893, 0.1822629616360039, 0.17210529025769883, 0.17223097787970548, 0.16397346813699698, 0.15828659652100108, 0.15717015668116846, 0.1541471083303365, 0.15077001224853498, 0.15038667713867027, 0.1471000974483144, 0.14600685172276393, 0.14659583469447163, 0.14306004562618982, 0.14298418669182494, 0.14153684106322123, 0.14121003513069702, 0.13816669256390393, 0.1390697623488883, 0.13799414209229338, 0.13644036976054127, 0.13645614239591192, 0.1350088250271869, 0.13468520304099516, 0.13479785343896594, 0.13294895522331396, 0.13201377352078988, 0.13235418477337285, 0.1322291406070656, 0.13077357787527338, 0.1316664516409487, 0.13055368775918266, 0.12950229636319738, 0.12969257302486956, 0.12924723719038245, 0.12812415917750664, 0.1278443907261444, 0.12766542888513252, 0.12616050991290123, 0.12635510019144122, 0.1264797487194468, 0.12577537341692305, 0.12558423374203237, 0.1253352134879099, 0.12561522830744537, 0.12483224779003785, 0.12479968154060231, 0.12373963247716588, 0.12402830061647882, 0.12364696108881701, 0.12322768086248251, 0.12352045827800195, 0.12293417666085213, 0.12295118041247649, 0.12262800043977201, 0.12232339880116355, 0.12253511674002682, 0.12166251182888307]}], "full_kinematics_ts_val_loss.pdf": [{"color": "#0072B2", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.22943802170735095, 0.18877250848995486, 0.18753048905645592, 0.16929672603212775, 0.1549844789599679, 0.15603529585689999, 0.1471186158466291, 0.1412659244310975, 0.1416540237882764, 0.1379673814550427, 0.13333318987539608, 0.13284976637314375, 0.13125657412021766, 0.12822827566737005, 0.12820632730116444, 0.12568584751194609, 0.12420564665864559, 0.12440478958107237, 0.1214000367223875, 0.12100078588564306, 0.11962448075948037, 0.11857058067186274, 0.11706096004423672, 0.11689661714187133, 0.11461340993310909, 0.11519303002461195, 0.11556941221732389, 0.1137870773943564, 0.11361277677394557, 0.1139518965534955, 0.11103897390372774, 0.11100761062741532, 0.11348759091321739, 0.11097369864946036, 0.10990264083964665, 0.10928167479709919, 0.10899769161779171, 0.10800510283068324, 0.10759855424276482, 0.10672533016918129, 0.10657807843784706, 0.10657054775759592, 0.10590199139298631, 0.10509581761802103, 0.10520882565543785, 0.10545065075151672, 0.1037692386903683, 0.10332094588427787, 0.10402597332710453, 0.10229905066779663, 0.10219567071218666, 0.10208500964319389, 0.10167465620039573, 0.10148048381809602, 0.09964450043733833, 0.1002561493168024, 0.10071053883351319, 0.09885678629173208, 0.09908317879659206, 0.09909962941266126]}, {"color": "#E69F00", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.2478798985431596, 0.1999477842563252, 0.20056855584468783, 0.1824697325861908, 0.1697543619978504, 0.17077945894927965, 0.16355512514857481, 0.1580347600944655, 0.15795011429176972, 0.1535398715413976, 0.1507027808244266, 0.15095675566754413, 0.14724642735878427, 0.14564417582853864, 0.1454480682631476, 0.14415068657936278, 0.1429509645705939, 0.14227725153056797, 0.14115748138764678, 0.1401896069995343, 0.1412374717283867, 0.13875022904671697, 0.13664399906302813, 0.13701968870768053, 0.13609291902263998, 0.1349702767810094, 0.13488810792948158, 0.13465848873298683, 0.13410430262495018, 0.13371154468622956, 0.13270786161196296, 0.13261730627379809, 0.13284746827823143, 0.13176462363320007, 0.13167081248726575, 0.13123511136954333, 0.13101795491853457, 0.1306589093042743, 0.1303989854109335, 0.12983800380504534, 0.12883869335028383, 0.12977850810350308, 0.12962854025275214, 0.1292588266947337, 0.1292400072731395, 0.1284310903423468, 0.12779533850271407, 0.12879695225169768, 0.12790833094220164, 0.12772771835974653, 0.1280901903191363, 0.12705721225397834, 0.12738627240901162, 0.12727636212034762, 0.12740515942163264, 0.12689325202081098, 0.12647121988843804, 0.1265858553098086, 0.12777630486955793, 0.12574137510028224]}, {"color": "#009E73", "x": [2517.453492993569, 5001.453572859893, 5033.453768917607, 7549.453706537428, 10001.453590346035, 10065.453644157242, 12581.453581777063, 15001.453607832173, 15097.45351939688, 17613.45379532092, 20001.453625318314, 20129.453732940736, 22645.453670560553, 25001.453642804456, 25161.45360818037, 27677.45354580019, 30001.45366029059, 30193.453483420006, 32709.453759344044, 35001.453677776735, 35225.45369696386, 37741.45363458368, 40001.45369526287, 40257.45357220349, 42773.45350982332, 45001.45371274902, 45289.45378574736, 47805.45372336717, 50001.45373023515, 50321.45366098698, 52837.45359860681, 55001.4537477213, 55353.45353622663, 57869.45381215066, 60001.453765207436, 60385.45374977049, 62901.45368739031, 65001.45378269357, 65417.45362501012, 67933.45356262993, 70001.45380017972, 70449.45350024976, 72965.4537761738, 75001.45381766585, 75481.45371379363, 77997.45365141342, 80001.45349684778, 80513.45358903325, 83029.45352665306, 85001.45351433392, 85545.4538025771, 88061.45374019691, 90001.45353182007, 90577.45367781674, 93093.45361543656, 95001.45354930621, 95609.45355305637, 98125.4534906762, 100001.45356679233, 100641.45376660023], "y": [0.28463881990711204, 0.26027870083808735, 0.2588815433602157, 0.2468057190677682, 0.23981316633655486, 0.24201390209396142, 0.2329884743606881, 0.2297780284891453, 0.22982180979687986, 0.22670195357894635, 0.22313968497425685, 0.22504881848383898, 0.22116180307149008, 0.21867674513977997, 0.21859329413846623, 0.21654169122266376, 0.21538654497616022, 0.21676735166471006, 0.2141679577918713, 0.21403330502793871, 0.21319961338615684, 0.21135324282436785, 0.21064288088973115, 0.21251619219495377, 0.21106883850097014, 0.21049107976236006, 0.20937448431797617, 0.20801869046880234, 0.20806051059689679, 0.2078119284778585, 0.20801315528363568, 0.2081577356096171, 0.2063000971037241, 0.20538290142766896, 0.20534833537654665, 0.2044688627724979, 0.20533314195357655, 0.20433380966171405, 0.20361519018332228, 0.20337368432486247, 0.20185786196055905, 0.2029360438646009, 0.20221563478379095, 0.20232203761809325, 0.2019539816000252, 0.20223101954136008, 0.201089265676927, 0.20094260978649087, 0.20059944598381238, 0.19936711806369933, 0.19969267388395684, 0.19945396733386989, 0.19823765120808257, 0.1980833117776884, 0.19908044476152392, 0.19813714231132007, 0.19856932037675157, 0.1984449664055844, 0.19752651457629214, 0.19673596368728283]}], "heatmap_codebook_dim_val_loss.pdf": [{"color": "#E69F00", "x": [1001.3622841919387, 2001.3622285457677, 3001.3621728995968, 4001.362117253426, 6001.362322989928, 7001.362267343757, 8001.362211697586, 9001.362156051418, 11001.362361787913, 12001.362306141746, 13001.362250495575, 14001.362194849404, 16001.362083557065, 17001.36234493973, 18001.362289293564, 19001.362233647396, 21001.362122355054, 22001.362383737727, 23001.362328091553, 24001.362272445385, 26001.362161153043, 27001.362105506876, 28001.36236688954, 29001.362311243367, 31001.362199951025, 32001.362144304858, 33001.3620886587, 34001.36235004135, 36001.36223874902, 37001.36218310284, 38001.36212745668, 39001.36238883935, 41001.362277547014, 42001.36222190084, 43001.362166254665, 44001.362110608505, 46001.362316344996, 47001.36226069882, 48001.36220505265, 49001.36214940649, 51001.36235514298, 52001.36229949682, 53001.36224385064, 54001.36218820447, 56001.36207691213, 57001.3623382948, 58001.36228264864, 59001.362227002464, 61001.36211571013, 62001.36237709278, 63001.36232144662, 64001.36226580046, 66001.3621545081, 67001.36209886194, 68001.3623602446, 69001.36230459844, 71001.3621933061, 72001.36213765992, 73001.36208201376, 74001.36234339642, 76001.36223210409, 77001.36217645791, 78001.36212081174, 79001.36238219442, 81001.36227090209, 82001.3622152559, 83001.36215960974, 84001.36210396356, 86001.36230970007, 87001.3622540539, 88001.36219840772, 89001.36214276156], "y": [0.005768778999073224, 0.00601753254006003, 0.005321900618288399, 0.00521922080634023, 0.00436256551116419, 0.004698496389067032, 0.004324400564779999, 0.004511854375298618, 0.004113019286270199, 0.0037375667089100542, 0.003615720412288628, 0.003513709069252394, 0.003187962305241327, 0.0031175272273100078, 0.00287529645232375, 0.0028581121210434378, 0.0027304430247071963, 0.0026774180092350554, 0.002622222410658426, 0.002629643591187114, 0.0026197725656271166, 0.002521942831680964, 0.002517000479682477, 0.002484048940161406, 0.0024686148203454114, 0.0023779877446550544, 0.002402362497535379, 0.002413208906558075, 0.0023558039816284383, 0.0023537644897064355, 0.002341503767269078, 0.002364465020047209, 0.002283763018227283, 0.0022708563778146285, 0.0023050853354743437, 0.002213987721551982, 0.0021886030563977796, 0.002182029975930406, 0.0021886563283644925, 0.0021698299192094792, 0.002387793742186289, 0.0021810204703127632, 0.002132146823494361, 0.002131198907811863, 0.0021383921390367685, 0.0020847171759957334, 0.002185348290803502, 0.002269392858995598, 0.002181674817162739, 0.002254670720308623, 0.0021530012272905664, 0.0021390645266360546, 0.0021265019173977414, 0.002266266190115173, 0.0021320147341556623, 0.002120103144579953, 0.0021661172956639616, 0.002102588978124754, 0.002061694518126201, 0.0021446851812336014, 0.0020674456354375075, 0.00212253812817433, 0.0020720791135415565, 0.002100013993879481, 0.002032524881585498, 0.0020578857388656117, 0.0020133050879767795, 0.0019791102524720078, 0.002016044176497027, 0.0020683803902455094, 0.0020366076732106072, 0.0020011990797522555]}, {"color": "#009E73", "x": [1001.3622841919387, 2001.3622285457677, 3001.3621728995968, 4001.362117253426, 6001.362322989928, 7001.362267343757, 8001.362211697586, 9001.362156051418, 11001.362361787913, 12001.362306141746, 13001.362250495575, 14001.362194849404, 16001.362083557065, 17001.36234493973, 18001.362289293564, 19001.362233647396, 21001.362122355054, 22001.362383737727, 23001.362328091553, 24001.362272445385, 26001.362161153043, 27001.362105506876, 28001.36236688954, 29001.362311243367, 31001.362199951025, 32001.362144304858, 33001.3620886587, 34001.36235004135, 36001.36223874902, 37001.36218310284, 38001.36212745668, 39001.36238883935, 41001.362277547014, 42001.36222190084, 43001.362166254665, 44001.362110608505, 46001.362316344996, 47001.36226069882, 48001.36220505265, 49001.36214940649, 51001.36235514298, 52001.36229949682, 53001.36224385064, 54001.36218820447, 56001.36207691213, 57001.3623382948, 58001.36228264864, 59001.362227002464, 61001.36211571013, 62001.36237709278, 63001.36232144662, 64001.36226580046, 66001.3621545081, 67001.36209886194, 68001.3623602446, 69001.36230459844, 71001.3621933061, 72001.36213765992, 73001.36208201376, 74001.36234339642, 76001.36223210409, 77001.36217645791, 78001.36212081174, 79001.36238219442, 81001.36227090209, 82001.3622152559, 83001.36215960974, 84001.36210396356, 86001.36230970007, 87001.3622540539, 88001.36219840772, 89001.36214276156], "y": [0.004742760476561719, 0.00416732242228721, 0.0038321837846665707, 0.0036785725344474452, 0.003387689740290559, 0.0032832317685041433, 0.0031784053661693176, 0.003162997457196069, 0.002905212007304676, 0.0027988315866542806, 0.0026556688138480696, 0.0026530986355401123, 0.0024103842723535987, 0.002385321087437101, 0.002408366702899507, 0.0022853145596366973, 0.002198955304158123, 0.002138143265421286, 0.0020933440922595607, 0.001959302988479507, 0.0018470883447709828, 0.0017324852241538012, 0.0015895089586842092, 0.0015018474420679375, 0.0014112532685638226, 0.001318986111311188, 0.0012902656450658077, 0.0012863927619951691, 0.0012200588121882598, 0.0012096261943684884, 0.0011517318032075704, 0.0011162092720660745, 0.0011131939160876425, 0.0010547169713865032, 0.001063339414431751, 0.0011026940521141936, 0.0010534819564024835, 0.0010361832068452983, 0.001001064855032095, 0.0009778167617336825, 0.0009637708553958471, 0.0009696717331076762, 0.0009512412592500219, 0.0009530950201791276, 0.0009200308368811161, 0.0008723654766415049, 0.0009452451130730856, 0.0008947607009100337, 0.0008805931304206004, 0.0008897321377898436, 0.0009685280309326659, 0.0008930705636621709, 0.0009085757743816977, 0.0009071676347480488, 0.0008952451024227589, 0.0008721429987125131, 0.0008649446288315531, 0.0008511915519512688, 0.0008565608929959265, 0.0008665205696150339, 0.0008305320843663578, 0.0008599791713651992, 0.0009096237274978701, 0.0008292165884166668, 0.0008141276088374713, 0.0008636000754454736, 0.0008213001375631697, 0.0008277304816922508, 0.0008051413933061356, 0.0008530584367861223, 0.0008005618156375245, 0.0007778727267864832]}, {"color": "#D62728", "x": [1001.3622841919387, 2001.3622285457677, 3001.3621728995968, 4001.362117253426, 6001.362322989928, 7001.362267343757, 8001.362211697586, 9001.362156051418, 11001.362361787913, 12001.362306141746, 13001.362250495575, 14001.362194849404, 16001.362083557065, 17001.36234493973, 18001.362289293564, 19001.362233647396, 21001.362122355054, 22001.362383737727, 23001.362328091553, 24001.362272445385, 26001.362161153043, 27001.362105506876, 28001.36236688954, 29001.362311243367, 31001.362199951025, 32001.362144304858, 33001.3620886587, 34001.36235004135, 36001.36223874902, 37001.36218310284, 38001.36212745668, 39001.36238883935, 41001.362277547014, 42001.36222190084, 43001.362166254665, 44001.362110608505, 46001.362316344996, 47001.36226069882, 48001.36220505265, 49001.36214940649, 51001.36235514298, 52001.36229949682, 53001.36224385064, 54001.36218820447, 56001.36207691213, 57001.3623382948, 58001.36228264864, 59001.362227002464, 61001.36211571013, 62001.36237709278, 63001.36232144662, 64001.36226580046, 66001.3621545081, 67001.36209886194, 68001.3623602446, 69001.36230459844, 71001.3621933061, 72001.36213765992, 73001.36208201376, 74001.36234339642, 76001.36223210409, 77001.36217645791, 78001.36212081174, 79001.36238219442, 81001.36227090209, 82001.3622152559, 83001.36215960974, 84001.36210396356, 86001.36230970007, 87001.3622540539, 88001.36219840772, 89001.36214276156], "y": [0.007382719922256795, 0.006995123406736074, 0.006389955639379783, 0.0061459394217118065, 0.006492888687255767, 0.006022438662684902, 0.005303993880691965, 0.004864838308455541, 0.004281004207752126, 0.004052588617143778, 0.0038652733285261115, 0.0036601954804314973, 0.0034627964111057204, 0.0033652636101482118, 0.003251015130736219, 0.0031592831330881175, 0.00297869974268175, 0.00293996998775666, 0.0028418009546359833, 0.002750446888504679, 0.0026217984530496393, 0.0025516121008588083, 0.0025389105630633096, 0.002495597053001018, 0.002397592530811549, 0.0023954550347370443, 0.0023319816157894874, 0.0023126421543415952, 0.002289694764844183, 0.0022494199380406815, 0.0022696234700492783, 0.0022206487876409893, 0.0021872232717942966, 0.0021610455900141724, 0.0021867539904997435, 0.002186723010688429, 0.002061926053398596, 0.0020301359980206077, 0.0020028093275344227, 0.0020029746517781014, 0.0019764209238873577, 0.0019416382113425683, 0.0018861565116206304, 0.0019344433904614732, 0.0018771267099347106, 0.0018315812116765293, 0.0018149314854695219, 0.0017962579790586613, 0.0017865950875532027, 0.0016750674710684053, 0.0016939186862537196, 0.001683608989522998, 0.0016323386957025014, 0.0016608289575504353, 0.0015762782132526989, 0.0015904027521187764, 0.0016080698213181274, 0.001566487372908383, 0.0015657634139048205, 0.0015350915522653183, 0.001497700213914042, 0.0015141975179706283, 0.001504158691260798, 0.001508801781239479, 0.0015094228931844759, 0.0015349650821764047, 0.0014505442830299482, 0.001477042151141578, 0.001415145116602485, 0.0015132108590396112, 0.0014419147419849716, 0.001447642014453441]}, {"color": "#CC79A7", "x": [1001.3622841919387, 2001.3622285457677, 3001.3621728995968, 4001.362117253426, 6001.362322989928, 7001.362267343757, 8001.362211697586, 9001.362156051418, 11001.362361787913, 12001.362306141746, 13001.362250495575, 14001.362194849404, 16001.362083557065, 17001.36234493973, 18001.362289293564, 19001.362233647396, 21001.362122355054, 22001.362383737727, 23001.362328091553, 24001.362272445385, 26001.362161153043, 27001.362105506876, 28001.36236688954, 29001.362311243367, 31001.362199951025, 32001.362144304858, 33001.3620886587, 34001.36235004135, 36001.36223874902, 37001.36218310284, 38001.36212745668, 39001.36238883935, 41001.362277547014, 42001.36222190084, 43001.362166254665, 44001.362110608505, 46001.362316344996, 47001.36226069882, 48001.36220505265, 49001.36214940649, 51001.36235514298, 52001.36229949682, 53001.36224385064, 54001.36218820447, 56001.36207691213, 57001.3623382948, 58001.36228264864, 59001.362227002464, 61001.36211571013, 62001.36237709278, 63001.36232144662, 64001.36226580046, 66001.3621545081, 67001.36209886194, 68001.3623602446, 69001.36230459844, 71001.3621933061, 72001.36213765992, 73001.36208201376, 74001.36234339642, 76001.36223210409, 77001.36217645791, 78001.36212081174, 79001.36238219442, 81001.36227090209, 82001.3622152559, 83001.36215960974, 84001.36210396356, 86001.36230970007, 87001.3622540539, 88001.36219840772, 89001.36214276156], "y": [0.0054596180423028585, 0.004472645838110587, 0.004069924926949527, 0.003883216886996139, 0.003478069827771612, 0.003298705703662366, 0.003059641154117521, 0.002997435356590236, 0.0026261399889461043, 0.0024366209192877184, 0.0024108702265537643, 0.002374277856796932, 0.00220353813507661, 0.002173779364558439, 0.002099552106334646, 0.001925951631942478, 0.0016819544901487717, 0.0015824793141717966, 0.0015747243428121237, 0.001495004526704635, 0.0014542904741991812, 0.0014150739887302047, 0.001463596469405787, 0.0013943300845235228, 0.0014142287352625306, 0.0013252272124162556, 0.001392545566060519, 0.001351372361697625, 0.001277625882049196, 0.0012511497145929855, 0.0012574426458835716, 0.0012482501817038744, 0.0012284937867094265, 0.001213711093212268, 0.0011933858600833257, 0.0012302597838293895, 0.001129691774675457, 0.0011494328276392407, 0.0011291681862892304, 0.0011214122907108439, 0.0011147875649016956, 0.0011346644040790364, 0.0011197074768697912, 0.0010780598895250397, 0.001104344041301093, 0.0011049247833726326, 0.0010211056875781641, 0.0010715878446475521, 0.0010520306003017395, 0.001020952858771509, 0.001021989758231855, 0.0009996340905243121, 0.0010549136451289817, 0.0010213180730387923, 0.0010014931379844667, 0.0009908175245802384, 0.001010432920767578, 0.0009814482019073045, 0.0009493242817608331, 0.0009807646127771965, 0.0009295043374875668, 0.0009368851111740501, 0.0009530872197731754, 0.0009471582827811692, 0.0009658535268161975, 0.0009240619092269536, 0.0009491120811439494, 0.0009694807525524804, 0.000945870180674181, 0.0009535257430689052, 0.000942947653223448, 0.0009313094475435334]}], "heatmap_codebooksize_val_loss.pdf": [{"color": "#0072B2", "x": [1000.7419628322114, 2000.7449751107233, 3000.7481904316974, 4000.751202710211, 6000.757633352157, 7000.760645630669, 8000.763860951645, 9000.766873230155, 11000.773303872103, 12000.776316150614, 13000.77953147159, 14000.7825437501, 16000.788974392051, 17000.791986670563, 18000.79520199154, 19000.79821427005, 21000.804644911994, 22000.807657190504, 23000.81087251148, 24000.81388478999, 26000.82031543194, 27000.823327710452, 28000.826543031428, 29000.829555309945, 31000.83598595189, 32000.8389982304, 33000.84221355137, 34000.845225829886, 36000.85165647183, 37000.85466875035, 38000.85788407132, 39000.86089634983, 41000.86712394932, 42000.870339270296, 43000.87355459127, 44000.87656686978, 46000.88279446927, 47000.88600979024, 48000.88922511122, 49000.892237389715, 51000.8984649892, 52000.90168031018, 53000.90489563115, 54000.90790790966, 56000.91413550915], "y": [0.006228406186987626, 0.005377250210221504, 0.0050631248204978515, 0.004667715268433815, 0.0042571561277088684, 0.0040322279215444425, 0.003979379197634646, 0.003787152380913863, 0.003499125058626644, 0.003491409365040825, 0.0033699971863398806, 0.0033232269890791782, 0.0032765777179462486, 0.0032497521479370323, 0.0032101682133070797, 0.0031377425622740335, 0.00302883453434641, 0.0029908891973929857, 0.003043012364536123, 0.0030330219663593245, 0.0028799052804767966, 0.0028284252594879197, 0.0028116434828647837, 0.002784811045304531, 0.0026817644149541697, 0.0026664704932623795, 0.002548458610766755, 0.0025891925740468124, 0.002473651407494575, 0.002350034401534416, 0.0024685866458371702, 0.0024242612395146985, 0.0023341142736475785, 0.0022927646344173946, 0.0022745237321180646, 0.0024044242038960655, 0.002242743739104708, 0.0022166934011479573, 0.002154503892159515, 0.00225187557894317, 0.0021897772939242846, 0.0020920003071704836, 0.0020918285611650628, 0.002223677528859963, 0.0021231798473051715]}, {"color": "#E69F00", "x": [1000.7419628322114, 2000.7449751107233, 3000.7481904316974, 4000.751202710211, 6000.757633352157, 7000.760645630669, 8000.763860951645, 9000.766873230155, 11000.773303872103, 12000.776316150614, 13000.77953147159, 14000.7825437501, 16000.788974392051, 17000.791986670563, 18000.79520199154, 19000.79821427005, 21000.804644911994, 22000.807657190504, 23000.81087251148, 24000.81388478999, 26000.82031543194, 27000.823327710452, 28000.826543031428, 29000.829555309945, 31000.83598595189, 32000.8389982304, 33000.84221355137, 34000.845225829886, 36000.85165647183, 37000.85466875035, 38000.85788407132, 39000.86089634983, 41000.86712394932, 42000.870339270296, 43000.87355459127, 44000.87656686978, 46000.88279446927, 47000.88600979024, 48000.88922511122, 49000.892237389715, 51000.8984649892, 52000.90168031018, 53000.90489563115, 54000.90790790966, 56000.91413550915], "y": [0.005863364201607782, 0.005958316793539985, 0.00460438906529019, 0.004185422897508749, 0.003532390731846854, 0.0032669610862344368, 0.003089828002092827, 0.00288834338320172, 0.002595762359513148, 0.002529366704435227, 0.002371908696167052, 0.0022777961201853932, 0.002143465162317495, 0.002132441598317344, 0.0020482217868286277, 0.0020068486834657444, 0.0019431671417857437, 0.0019355004939602197, 0.0018856395553570153, 0.0019259213476311276, 0.0018848466965902307, 0.001790496503342823, 0.0018055770158862568, 0.0017690672260171382, 0.0018117779566325168, 0.0017570533039284048, 0.0017578354035319033, 0.0017212147599431939, 0.0017161001513112048, 0.0016780883708015313, 0.0016836822772660458, 0.001646780121314563, 0.0018415849022340308, 0.0016798453192741949, 0.0016493085246866278, 0.001594404915048508, 0.0016019286605829502, 0.001557134372213687, 0.0015461072599788316, 0.001539309815195745, 0.001496120473502947, 0.001537737661075466, 0.0014854344496360757, 0.001500010254408159, 0.0014309258958711425]}, {"color": "#009E73", "x": [1000.7419628322114, 2000.7449751107233, 3000.7481904316974, 4000.751202710211, 6000.757633352157, 7000.760645630669, 8000.763860951645, 9000.766873230155, 11000.773303872103, 12000.776316150614, 13000.77953147159, 14000.7825437501, 16000.788974392051, 17000.791986670563, 18000.79520199154, 19000.79821427005, 21000.804644911994, 22000.807657190504, 23000.81087251148, 24000.81388478999, 26000.82031543194, 27000.823327710452, 28000.826543031428, 29000.829555309945, 31000.83598595189, 32000.8389982304, 33000.84221355137, 34000.845225829886, 36000.85165647183, 37000.85466875035, 38000.85788407132, 39000.86089634983, 41000.86712394932, 42000.870339270296, 43000.87355459127, 44000.87656686978, 46000.88279446927, 47000.88600979024, 48000.88922511122, 49000.892237389715, 51000.8984649892, 52000.90168031018, 53000.90489563115, 54000.90790790966, 56000.91413550915], "y": [0.006976668336413875, 0.0055038350283606674, 0.004753212272725934, 0.006959444117815421, 0.005512385014937839, 0.004738812677867445, 0.004291519979568882, 0.004182585626028967, 0.0038626063930341896, 0.0037360170537572637, 0.003541195332878583, 0.003455775016239667, 0.0033661434028479983, 0.003196318194220022, 0.0031014204854664905, 0.0030015694983006602, 0.0029220421127441644, 0.002906969555114011, 0.002861269265074691, 0.0027782049190473116, 0.0028232738522283116, 0.0026681240850919916, 0.0028133605995414555, 0.002807627968546068, 0.002741296181692757, 0.002891200169972354, 0.0026191111745822084, 0.0025885497712701024, 0.0024946710926307195, 0.002524882422528905, 0.002523981571522123, 0.00256480446958806, 0.002530785998315426, 0.002517164725907366, 0.0023913809503666346, 0.0024977761986007957, 0.002416837302388607, 0.0023941077687339666, 0.002324108137332999, 0.0022864723552423923, 0.0022921495879927763, 0.002276018111222893, 0.002313925791104822, 0.002233029702627407, 0.002211179730571347]}, {"color": "#D62728", "x": [1000.7419628322114, 2000.7449751107233, 3000.7481904316974, 4000.751202710211, 6000.757633352157, 7000.760645630669, 8000.763860951645, 9000.766873230155, 11000.773303872103, 12000.776316150614, 13000.77953147159, 14000.7825437501, 16000.788974392051, 17000.791986670563, 18000.79520199154, 19000.79821427005, 21000.804644911994, 22000.807657190504, 23000.81087251148, 24000.81388478999, 26000.82031543194, 27000.823327710452, 28000.826543031428, 29000.829555309945, 31000.83598595189, 32000.8389982304, 33000.84221355137, 34000.845225829886, 36000.85165647183, 37000.85466875035, 38000.85788407132, 39000.86089634983, 41000.86712394932, 42000.870339270296, 43000.87355459127, 44000.87656686978, 46000.88279446927, 47000.88600979024, 48000.88922511122, 49000.892237389715, 51000.8984649892, 52000.90168031018, 53000.90489563115, 54000.90790790966, 56000.91413550915], "y": [0.011266992459778304, 0.005875835903202471, 0.005898594395030634, 0.006036939035870303, 0.0068750669249488605, 0.005180853416513353, 0.004685225234384841, 0.003959514348434329, 0.0037048430648929983, 0.003443106158700731, 0.003209343134280028, 0.0031846135980757428, 0.003011582387707091, 0.0028685769116699525, 0.0027521041618200574, 0.002799226263841624, 0.0026118493688900915, 0.0025005164086926417, 0.002552063788911235, 0.002382168931869863, 0.0024589684689263723, 0.00233495915411344, 0.002226502267059109, 0.002247807871236603, 0.002179873426890506, 0.0021467435022623858, 0.0020668396032204953, 0.002068069810528912, 0.0020316816335426754, 0.001985818525314275, 0.0019204362346208967, 0.002060966645265663, 0.0019236572877442525, 0.0018812432353335108, 0.0018134080270998422, 0.0018816171734872683, 0.0018283515320001633, 0.0018799412621167966, 0.001834081358745545, 0.0018832154243014747, 0.001828969668822747, 0.001815555968144665, 0.0017697254235540805, 0.001847448474535782, 0.0017320390505041975]}, {"color": "#8B3FC7", "x": [1000.7419628322114, 2000.7449751107233, 3000.7481904316974, 4000.751202710211, 6000.757633352157, 7000.760645630669, 8000.763860951645, 9000.766873230155, 11000.773303872103, 12000.776316150614, 13000.77953147159, 14000.7825437501, 16000.788974392051, 17000.791986670563, 18000.79520199154, 19000.79821427005, 21000.804644911994, 22000.807657190504, 23000.81087251148, 24000.81388478999, 26000.82031543194, 27000.823327710452, 28000.826543031428, 29000.829555309945, 31000.83598595189, 32000.8389982304, 33000.84221355137, 34000.845225829886, 36000.85165647183, 37000.85466875035, 38000.85788407132, 39000.86089634983, 41000.86712394932, 42000.870339270296, 43000.87355459127, 44000.87656686978, 46000.88279446927, 47000.88600979024, 48000.88922511122, 49000.892237389715, 51000.8984649892, 52000.90168031018, 53000.90489563115, 54000.90790790966, 56000.91413550915], "y": [0.003732328148719771, 0.0032447305373919516, 0.0029566720249771233, 0.0028093379315237473, 0.002497550542319763, 0.0024120882191603597, 0.0023072109286229117, 0.002136906593851181, 0.0019854650753544315, 0.0019626974840211506, 0.0019102778103621543, 0.0018857229388724774, 0.0017977351882797945, 0.0017031902999605948, 0.0017169804568944787, 0.0016601708156966828, 0.0015998052710330703, 0.0015264510698707427, 0.0015126753920236182, 0.0014484771815875524, 0.00138111474701293, 0.0013356798878210435, 0.001272729396948528, 0.0012744792489517917, 0.0012255137817737283, 0.0012454132548771705, 0.0011717853818061681, 0.0011996485243173215, 0.0011646629874000267, 0.0011255310520872433, 0.0011377135725538431, 0.0011360786375712029, 0.00110480112037511, 0.001118212074032775, 0.0010980096274695837, 0.0010948387074687718, 0.0010793837417052525, 0.0010697991585649266, 0.001131115229521128, 0.0010702045157646618, 0.001042337195493296, 0.001051595054893219, 0.0010656768538276455, 0.0010635099125582987, 0.001068899108772432]}], "heatmap_ts_val_loss.pdf": [{"color": "#0072B2", "x": [1000.742035221343, 2000.7451189410294, 3000.748405746368, 4000.7514894660526, 6000.757656905427, 7000.760943710764, 8000.76402743045, 9000.767111150137, 11000.773481675162, 12000.776565394845, 13000.779649114531, 14000.782732834221, 16000.789103359242, 17000.79218707893, 18000.795270798615, 19000.798557603954, 21000.80472504333, 22000.80780876301, 23000.8108924827, 24000.814179288038, 26000.82034672741, 27000.823430447093, 28000.826717252432, 29000.829800972122, 31000.835968411488, 32000.839255216826, 33000.84233893652, 34000.8454226562, 36000.851793181224, 37000.85487690092, 38000.85796062059, 39000.86104434029, 41000.86741486531, 42000.87049858499, 43000.87358230467, 44000.87686911003, 46000.88303654939, 47000.886120269075, 48000.88940707441, 49000.8924907941, 51000.89865823348, 52000.9019450388, 53000.9050287585, 54000.90811247818, 56000.9144830032, 57000.9175667229], "y": [0.004616034360173199, 0.004320552210289097, 0.004033421957752213, 0.00389039339418016, 0.0036732163905761383, 0.0034888485640301014, 0.003409774662168375, 0.003300335014681191, 0.0031029077576288323, 0.0030692909122117763, 0.00294308345223503, 0.002821697496492039, 0.0027067407360819237, 0.002591716391823034, 0.0025778258140604074, 0.002500072322015762, 0.00240137710859063, 0.0023853012816797354, 0.0023856133541667515, 0.0023295919921619964, 0.0022876756275937308, 0.0022418694687609446, 0.002314750989780582, 0.002212689164954022, 0.00220054912013552, 0.0021562932246738742, 0.0021209062472818353, 0.002119372644513346, 0.002131652335992781, 0.0021080036375508244, 0.002071960648929336, 0.002103524845337046, 0.002076552670478609, 0.002045065386716024, 0.0020059543937615415, 0.0020309043594445844, 0.0019733973224323968, 0.0019559829416234513, 0.001930386721433747, 0.0019554802421725232, 0.0019742005403565136, 0.001977684631829386, 0.0019195015566304515, 0.0019083081706780837, 0.0018913920674135413, 0.0018833691884402818]}, {"color": "#E69F00", "x": [1000.742035221343, 2000.7451189410294, 3000.748405746368, 4000.7514894660526, 6000.757656905427, 7000.760943710764, 8000.76402743045, 9000.767111150137, 11000.773481675162, 12000.776565394845, 13000.779649114531, 14000.782732834221, 16000.789103359242, 17000.79218707893, 18000.795270798615, 19000.798557603954, 21000.80472504333, 22000.80780876301, 23000.8108924827, 24000.814179288038, 26000.82034672741, 27000.823430447093, 28000.826717252432, 29000.829800972122, 31000.835968411488, 32000.839255216826, 33000.84233893652, 34000.8454226562, 36000.851793181224, 37000.85487690092, 38000.85796062059, 39000.86104434029, 41000.86741486531, 42000.87049858499, 43000.87358230467, 44000.87686911003, 46000.88303654939, 47000.886120269075, 48000.88940707441, 49000.8924907941, 51000.89865823348, 52000.9019450388, 53000.9050287585, 54000.90811247818, 56000.9144830032, 57000.9175667229], "y": [0.005758998146426347, 0.00600775167071949, 0.005312119730873194, 0.005209439923213311, 0.004352784628093949, 0.004688715497506138, 0.004314619694908588, 0.004502073498698017, 0.004103238412867064, 0.0037277858267052047, 0.0036059395362286473, 0.0035039282067217707, 0.0031781814159652947, 0.003107746350391678, 0.002865515594679185, 0.002848331238594878, 0.0027206621530765146, 0.002667637131990604, 0.002612441525369035, 0.0026198627112420424, 0.002609991675039938, 0.002512161957099868, 0.002507219606440022, 0.002474268043991904, 0.0024588339640958566, 0.002368206875732695, 0.0023925816226977844, 0.0024034280458942268, 0.0023460231121301437, 0.0023439836147266567, 0.002331722894652639, 0.002354684143536171, 0.0022739821527484457, 0.0022610754919804897, 0.0022953044719028837, 0.0022042068356285024, 0.0021788221537413135, 0.002172249089539984, 0.0021788754448470588, 0.0021600490209064457, 0.002378012867116224, 0.002171239582544323, 0.002122365932890267, 0.0021214180187732476, 0.0021286112624969503, 0.0020749362782085832]}, {"color": "#009E73", "x": [1000.742035221343, 2000.7451189410294, 3000.748405746368, 4000.7514894660526, 6000.757656905427, 7000.760943710764, 8000.76402743045, 9000.767111150137, 11000.773481675162, 12000.776565394845, 13000.779649114531, 14000.782732834221, 16000.789103359242, 17000.79218707893, 18000.795270798615, 19000.798557603954, 21000.80472504333, 22000.80780876301, 23000.8108924827, 24000.814179288038, 26000.82034672741, 27000.823430447093, 28000.826717252432, 29000.829800972122, 31000.835968411488, 32000.839255216826, 33000.84233893652, 34000.8454226562, 36000.851793181224, 37000.85487690092, 38000.85796062059, 39000.86104434029, 41000.86741486531, 42000.87049858499, 43000.87358230467, 44000.87686911003, 46000.88303654939, 47000.886120269075, 48000.88940707441, 49000.8924907941, 51000.89865823348, 52000.9019450388, 53000.9050287585, 54000.90811247818, 56000.9144830032, 57000.9175667229], "y": [0.006973914682158106, 0.005538729089023515, 0.004893095418038758, 0.006980266508390992, 0.005558996569508294, 0.004843975339813275, 0.004451531734731795, 0.004385192067811943, 0.004162000558121893, 0.004041716855297891, 0.003882253177777602, 0.0038041238236782493, 0.003758112545439517, 0.0035817056055900873, 0.0035056771991307176, 0.0034025770821234343, 0.003314280937596464, 0.0033043332169766723, 0.0032486709708386824, 0.003160306072797342, 0.0032336806791872664, 0.0031037424138819283, 0.003270737282898219, 0.0032547882933835464, 0.0031931410966121792, 0.0033503191049134165, 0.0030632292201038516, 0.003047866660979808, 0.002934286967847163, 0.0029575410610564283, 0.0029885020523571382, 0.003004112209718206, 0.0029998525443691096, 0.002979693557500578, 0.002882098428833816, 0.002976398809212304, 0.002886960044039027, 0.002853968342091024, 0.0027729674018937157, 0.0027240356113009505, 0.0027379500103019575, 0.0027246800970450007, 0.0027533989249811895, 0.0026856727193453724, 0.002661106489563494, 0.002658376975042954]}], "joint_rotations_codebook_size_val_loss.pdf": [{"color": "#0072B2", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.4917721319239085, 0.4673953377485661, 0.4579914651738008, 0.4625719432822905, 0.450155610121077, 0.45266814917036924, 0.4433015283251489, 0.43991417366770913, 0.44561767478265113, 0.4335388574947815, 0.43018863772135696, 0.42852407829865663, 0.42753532180314036, 0.42356859889621845, 0.4246122741653815, 0.4167785718197122, 0.4162421491137083, 0.42395126250761345, 0.41322748770734063, 0.41591160960581863, 0.41441962278267397, 0.41092286221907404, 0.41443116849566886, 0.4144194372044796, 0.40845026647047156, 0.40921813405254415, 0.4085735824932879, 0.4061607360499984, 0.40659327345746066, 0.40529114824831824, 0.4025728002321896, 0.40276841339556335, 0.40104435210514244, 0.39750047942393785, 0.3982877089976205, 0.3946783725773703, 0.39836139316334895, 0.393527417990689, 0.3953104134170211, 0.3951663786197959]}, {"color": "#E69F00", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.4766829229027944, 0.4662098408739772, 0.4538193374481101, 0.4451634659660492, 0.44599843999785066, 0.42949728059218006, 0.4268563832917985, 0.42010137688254523, 0.41339556106667336, 0.4064252482109931, 0.404707548816005, 0.3973998891693358, 0.3946839330499343, 0.38980473315863884, 0.3877905664122431, 0.38568635712595056, 0.3822927010578227, 0.38439529650115106, 0.38118742482536305, 0.37791859002540573, 0.3765462970136544, 0.3755666902104461, 0.3739001540363126, 0.3726964650000646, 0.36740528151732077, 0.366596841043351, 0.364953833434954, 0.36300409943763523, 0.36258758086497833, 0.3597378682310119, 0.3563419247398071, 0.35771120726085004, 0.35432942544785384, 0.3508025544785579, 0.35153033717065174, 0.350124337660194, 0.34805785023487223, 0.3482746894197193, 0.3475375769557364, 0.34679861970703635]}, {"color": "#009E73", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.4579089254915688, 0.44707913880411243, 0.42830035485012596, 0.4168271768107914, 0.4085501845196141, 0.3936683282009827, 0.38485950592044826, 0.37873794112254977, 0.3707287670335331, 0.36379660905461036, 0.3636797580262237, 0.3583503825510834, 0.35332093580433876, 0.3497383171454613, 0.3481171019156937, 0.3425604921275165, 0.3401809727786249, 0.3368691553195505, 0.33290327782440277, 0.33113476437049616, 0.3291393423963827, 0.32523712784446873, 0.32491051022241957, 0.3228561843547673, 0.3219224098669493, 0.3211162238243775, 0.3191986237223997, 0.31905021202909456, 0.31719118452921224, 0.3168262883116093, 0.31652120325871747, 0.3162551556099963, 0.3144187274102255, 0.31504309218589677, 0.3177891697082206, 0.31501099815550115, 0.31531208846592806, 0.315681384948717, 0.3168597088824311, 0.31561913102510697]}, {"color": "#D62728", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.4512884481520303, 0.4277383635929011, 0.4076095711316711, 0.3907169434602738, 0.38249464037564374, 0.3689562244708292, 0.35928632761644863, 0.3524733795709607, 0.3445395543528084, 0.33802157391198717, 0.33480870124752493, 0.32802635710826455, 0.32503392796957953, 0.3213254721737491, 0.31548909432234873, 0.312460580534763, 0.31046290550390476, 0.3068343349348006, 0.3059307821995952, 0.3019191205019224, 0.299620834914636, 0.29852140370797164, 0.295666006882645, 0.2956037790774475, 0.29442313197967085, 0.29263362207139054, 0.2940290395008107, 0.2925862185272881, 0.29222733779248855, 0.2915254686895919, 0.2898647844145201, 0.2898035051200938, 0.2926961935399109, 0.29135126162727265, 0.2915767088910308, 0.2912065133849893, 0.2918457175429418, 0.29329243565854557, 0.2909576516517179, 0.2913054884219739]}, {"color": "#8B3FC7", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.42916116274123367, 0.4032307010495591, 0.38736863170561786, 0.3769127026005714, 0.3690799185233008, 0.35850627098364074, 0.34681852193739005, 0.33907026941497065, 0.3311917643692263, 0.3251368276417112, 0.31847110633839115, 0.31237949111175345, 0.30617897447671366, 0.3008330949141562, 0.2973080316139386, 0.29324904747670744, 0.28969651860372664, 0.28758847540940424, 0.2825499202099504, 0.2804174136856533, 0.27837410291482545, 0.2762290609271637, 0.276972679625175, 0.2754784163761797, 0.27399076658416954, 0.27271703071480224, 0.2717682683821475, 0.27070876123102683, 0.27028048249946157, 0.2687200750580414, 0.2696459535373533, 0.26748429336605106, 0.2671568949409324, 0.26903516896154833, 0.26669331373818933, 0.2677404696294864, 0.2662458407227155, 0.26695972017141956, 0.2670871147905517, 0.26895798492853984]}, {"color": "#00B8D4", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.423348248846865, 0.39559730768290713, 0.375204052548201, 0.36262505253905003, 0.34731148360493125, 0.334240191384392, 0.322198331650263, 0.3142040821720316, 0.30467031860775684, 0.29844712019340813, 0.29359916617142734, 0.2890031187397586, 0.2848090295530837, 0.28097589682767843, 0.27622504419024607, 0.2732060100117582, 0.2698656176347143, 0.2672937141830307, 0.26569937205045774, 0.2630632626674903, 0.26068886802606933, 0.25838700971487844, 0.2582822281423907, 0.257067654601381, 0.255086087757792, 0.25476713932645584, 0.25286737810024124, 0.2526211859436618, 0.25280581150327697, 0.25188776167445986, 0.25046212386708044, 0.24922792577568192, 0.24971804878417636, 0.24924024541847994, 0.24840763579033975, 0.24767478337690707, 0.24647534064467636, 0.24787553087032438, 0.24701464599863238, 0.2479049443268016]}], "joint_rotations_embedding_dimension_val_loss.pdf": [{"color": "#E69F00", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.4639151512308475, 0.44682190348899997, 0.43226221965563916, 0.4195806063008055, 0.4159331178534552, 0.4115443549362628, 0.4052801054376084, 0.4029804384970803, 0.40190658535236845, 0.3971442546122389, 0.39607776376471115, 0.39536587044822125, 0.3935928900308393, 0.39265706910162246, 0.39016096663411737, 0.38991279381581834, 0.38882314488131575, 0.3881724081380547, 0.3885465072160187, 0.38232400538759526, 0.38016836501424156, 0.37461999107343646, 0.36998099980078375, 0.3683753487936891, 0.3653365020046374, 0.3679195290855163, 0.3658320529300373, 0.3659604270159977, 0.3641051093072586, 0.3632292840070429, 0.3631413576811933, 0.36181058699987906, 0.3606887196917173, 0.3595984352777684, 0.3584226853923178, 0.35644631246796127, 0.35566442232088813, 0.35216483845765206, 0.35071845249639044, 0.3497847594824038]}, {"color": "#009E73", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.5222597800220028, 0.4967601365753418, 0.4807535644769201, 0.47441721484099564, 0.47718487113822733, 0.4618520766175697, 0.46016119898660124, 0.4535398795220701, 0.45454631683814134, 0.4516221024348592, 0.45179588941646753, 0.4463739035074079, 0.44028615227282863, 0.44447264599067815, 0.4461275155322918, 0.44191566488172945, 0.4411742702642927, 0.44063905760461186, 0.4384219190335434, 0.4414384111321867, 0.4385210104003254, 0.4337388335936609, 0.4313413447976821, 0.43356464853267274, 0.4302251287691522, 0.4292303848539175, 0.42652821044332134, 0.42993165741255424, 0.43415274495228934, 0.42584936929584616, 0.425547062024578, 0.4222017650435854, 0.42158634879802326, 0.4227145752433322, 0.4187673185473762, 0.4194425682950649, 0.41079470921895367, 0.41332076028387243, 0.41603824989388055, 0.4141201832943935]}, {"color": "#D62728", "x": [3.195917212316999, 10065.35576091976, 20127.514251657907, 30189.67274239604, 40251.83123313419, 50313.98972387235, 60376.14956757979, 70438.30805831793, 80500.46654905606, 90562.62503979422, 100624.78353053235, 110686.94202127049, 120749.10186497791, 130811.26035571608, 140873.4188464542, 150935.57733719237, 160997.73582793053, 171059.89567163796, 181122.05416237612, 191184.21265311423, 201246.37114385236, 211308.52963459055, 221370.68947829795, 231432.84796903614, 241495.00645977427, 251557.1649505124, 261619.32344125054, 271681.4819319887, 281743.6417756962, 291805.8002664343, 301867.9587571724, 311930.11724791053, 321992.27573864866, 332054.4355823561, 342116.59407309425, 352178.75256383244, 362240.9110545706, 372303.0695453087, 382365.2280360469, 392427.3878797543], "y": [0.6084039638382205, 0.589234221141531, 0.5517663414069419, 0.5340543769795834, 0.5366287954129288, 0.5284931168473638, 0.5173945725420795, 0.5138640962714094, 0.5086971301459815, 0.5163636453825629, 0.5015217435347807, 0.5024381888549116, 0.48740077068162946, 0.4836067687566522, 0.4914989255186357, 0.4844091809814252, 0.48756043959708784, 0.4927863373939019, 0.48347441821957793, 0.491800184755464, 0.4917450152961074, 0.48387956893672796, 0.4881025469916268, 0.4870665302062941, 0.4785742839786515, 0.4776707566962856, 0.4779769636979145, 0.4783579922522099, 0.4718054391910881, 0.4631092489355846, 0.454090631753177, 0.4403864610387322, 0.44094980271117057, 0.4390280752289506, 0.44133946162642, 0.43889301919965507, 0.43624759788056644, 0.4417938164024751, 0.4366527862343124, 0.4398202025301109]}], "joint_rotations_temporal_stride_val_loss.pdf": [{"color": "#0072B2", "x": [3.2672512938588625, 10065.428705103084, 20127.59154160363, 30189.75299541284, 40251.9158319134, 50314.077285722626, 60376.24012222317, 70438.4029587237, 80500.56441253294, 90562.7272490335, 100624.88870284271, 110687.05153934327, 120749.21299315248, 130811.37582965304, 140873.5372834623, 150935.7001199628, 160997.86295646336, 171060.02441027254, 181122.1872467731, 191184.34870058234, 201246.5115370829, 211308.67299089214, 221370.83582739264, 231432.9986638932, 241495.16011770244, 251557.322954203, 261619.48440801224, 271681.6472445128, 281743.808698322, 291805.97153482254, 301868.1329886318, 311930.29582513234, 321992.45866163285, 332054.620115442, 342116.78295194265, 352178.9444057518, 362241.10724225244, 372303.2686960616, 382365.4315325622, 392427.5929863714], "y": [0.389742449090258, 0.3566757055805972, 0.34126285842939863, 0.3379774352652015, 0.3349224011234004, 0.3340440190173402, 0.3341993899613185, 0.33382996541479265, 0.3318654515292498, 0.3319814247186928, 0.3320225342435366, 0.3325017440109524, 0.33151264479360265, 0.33196103848964104, 0.3326054830596364, 0.3307107191577183, 0.33118104262016285, 0.329849555694516, 0.3294721268643642, 0.3316984845280744, 0.3301856520911597, 0.32859493380479077, 0.3316878672261713, 0.3297995472472294, 0.33028058114053377, 0.3306375955025307, 0.33209540735178894, 0.32857590665767583, 0.3299075347788377, 0.3302253911182591, 0.330019096059058, 0.3310058988965835, 0.33070835608554444, 0.3313033053187633, 0.33144605278286016, 0.3291984454945442, 0.32848674319197346, 0.33066492494593325, 0.32958785130936785, 0.3295172932067311]}, {"color": "#E69F00", "x": [3.2672512938588625, 10065.428705103084, 20127.59154160363, 30189.75299541284, 40251.9158319134, 50314.077285722626, 60376.24012222317, 70438.4029587237, 80500.56441253294, 90562.7272490335, 100624.88870284271, 110687.05153934327, 120749.21299315248, 130811.37582965304, 140873.5372834623, 150935.7001199628, 160997.86295646336, 171060.02441027254, 181122.1872467731, 191184.34870058234, 201246.5115370829, 211308.67299089214, 221370.83582739264, 231432.9986638932, 241495.16011770244, 251557.322954203, 261619.48440801224, 271681.6472445128, 281743.808698322, 291805.97153482254, 301868.1329886318, 311930.29582513234, 321992.45866163285, 332054.620115442, 342116.78295194265, 352178.9444057518, 362241.10724225244, 372303.2686960616, 382365.4315325622, 392427.5929863714], "y": [0.38193747945677037, 0.35308754300957346, 0.34184604697745813, 0.33593471889175147, 0.3342542531309965, 0.33519020335230465, 0.3340819008727922, 0.33537937530093265, 0.33320366176474303, 0.33346022903646966, 0.33235689784075245, 0.333218747454075, 0.33162639610638683, 0.3307407000726448, 0.3311482137616553, 0.3317284720521526, 0.3310174703196695, 0.33061544102496443, 0.3314510246674874, 0.33213791561348016, 0.3327011601448245, 0.3331723013395925, 0.3327981800894859, 0.3311539949669585, 0.33216797043074, 0.3310687807698549, 0.3302615714175462, 0.3296033317453101, 0.33090938605411246, 0.3319739113147938, 0.33139856302322995, 0.33103908885511046, 0.33397999976913234, 0.3331893667702957, 0.3321498132883308, 0.33498131450144963, 0.333256195508838, 0.33112994426366604, 0.3315903041294007, 0.33039459681938876]}, {"color": "#009E73", "x": [3.2672512938588625, 10065.428705103084, 20127.59154160363, 30189.75299541284, 40251.9158319134, 50314.077285722626, 60376.24012222317, 70438.4029587237, 80500.56441253294, 90562.7272490335, 100624.88870284271, 110687.05153934327, 120749.21299315248, 130811.37582965304, 140873.5372834623, 150935.7001199628, 160997.86295646336, 171060.02441027254, 181122.1872467731, 191184.34870058234, 201246.5115370829, 211308.67299089214, 221370.83582739264, 231432.9986638932, 241495.16011770244, 251557.322954203, 261619.48440801224, 271681.6472445128, 281743.808698322, 291805.97153482254, 301868.1329886318, 311930.29582513234, 321992.45866163285, 332054.620115442, 342116.78295194265, 352178.9444057518, 362241.10724225244, 372303.2686960616, 382365.4315325622, 392427.5929863714], "y": [0.4139194508697172, 0.3976840635374305, 0.38264172182948825, 0.37026937289201983, 0.3645162030098426, 0.35665312150816575, 0.34983248349027346, 0.3413109508235039, 0.33509347120616123, 0.33302894643436487, 0.3253942321554743, 0.3221225818627347, 0.3192494069435436, 0.3154832064412971, 0.3146873588217136, 0.312680610653862, 0.31053935182751546, 0.3103363649491914, 0.3100703291663058, 0.3097570529690613, 0.3094633338527374, 0.30945709841845803, 0.308136208366427, 0.308123831227657, 0.30798841992202536, 0.30839065950792316, 0.3101583480470879, 0.30914561450300726, 0.30868258814494925, 0.3087025285566725, 0.3072428901781978, 0.30764326718496027, 0.3068241589561369, 0.3074021076485064, 0.306692036003927, 0.30769351416254265, 0.30657568609283314, 0.30792766078813616, 0.30796096911056303, 0.3074813303491142]}], "relative_positions_codebook_size_val_loss.pdf": [{"color": "#009E73", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.3577356056169767, 0.2882001730177554, 0.2615868898471265, 0.24664810913862487, 0.23659587113082992, 0.23380651571957764, 0.22719395703015047, 0.22156044880382741, 0.21835948597227492, 0.21588699696974592, 0.2115946536909117, 0.20682272093113216, 0.20678335599259948, 0.20610777124488103, 0.2033882303468222, 0.20103626528470792, 0.2014684090328654, 0.1978381739384469, 0.19678651334682304, 0.19369831514433325, 0.191977958540641, 0.1921883510977516, 0.18957904925906782, 0.1879645878377625, 0.18695295315352026, 0.1864864673157099, 0.18474055539307538, 0.18324480603454218, 0.18246947157161472, 0.18266735072820064, 0.18218692281984372, 0.18196226413742012, 0.18034873758839728, 0.1789612662435296, 0.17962629992236454, 0.17801745416441248, 0.17829299201703022, 0.18015767129749627, 0.17752151663487292, 0.17615580839662112]}, {"color": "#D62728", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.32995448564909236, 0.2744142647203305, 0.2500093299114976, 0.23799108121214377, 0.22731309216442327, 0.2176465642001773, 0.2108760712478543, 0.20559255117080677, 0.20059984581393767, 0.1971571085501945, 0.19232229759234126, 0.1904803278641582, 0.18576321308310298, 0.18325606436581274, 0.1809566347538099, 0.17823912948549422, 0.17514786947983427, 0.1747664505900774, 0.17228658034009062, 0.1721247471325446, 0.1723226931575744, 0.17025027934064155, 0.16794039767648944, 0.16622194939531065, 0.16570916744757433, 0.16394923244070167, 0.16281618266543704, 0.16127603008831204, 0.16036980836210185, 0.16006065239932932, 0.16004741759116978, 0.15878361943323666, 0.15840366521958685, 0.15719215175510073, 0.1569584375422594, 0.15646297709334822, 0.1564150645673849, 0.1553925058940915, 0.15513768311382523, 0.15539881081678936]}, {"color": "#8B3FC7", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.3068445997082482, 0.2608754211777515, 0.23365417011547127, 0.21846290573630706, 0.20671098633329127, 0.199650136452444, 0.19225699669910895, 0.1872800324311128, 0.1834395770944198, 0.17864646761283978, 0.17497291719797392, 0.17143384179559065, 0.17030224769491178, 0.1674396006113849, 0.16566167799311168, 0.16413744396342214, 0.1617994518342131, 0.15947091901794816, 0.15817380751565246, 0.15614715486109465, 0.15644569160060826, 0.1545695765303091, 0.15358522802896005, 0.15197250904499005, 0.1512646937073271, 0.14964066366889048, 0.14846405938989848, 0.14885588146640336, 0.1468697588044194, 0.14517390819947332, 0.14542055245468186, 0.14402595576274732, 0.14325257977366623, 0.1416992721161417, 0.14225415417895124, 0.14105866085049806, 0.14091181517589987, 0.1394152595382454, 0.1396498533283099, 0.13830263807258256]}, {"color": "#00B8D4", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.28553601590833055, 0.2377830933471492, 0.21901370496624578, 0.2066761903097791, 0.19794252343103513, 0.18950585660352742, 0.18210127205883794, 0.17631532949912723, 0.17130431504795435, 0.16716475201811168, 0.16296699929685576, 0.16151084634454552, 0.15730041562351846, 0.15327420360755398, 0.15208118055372907, 0.15116007031130532, 0.14942289886584337, 0.1474387205324581, 0.14656318499232546, 0.14444496629134276, 0.14328431785180307, 0.14249189721553562, 0.14110825537501098, 0.13944059753474505, 0.13913100692708735, 0.1372982316099362, 0.1373244903334707, 0.13699625757522144, 0.1354817464744567, 0.1344138484243573, 0.13330497930714078, 0.1320785001705443, 0.13151413950581642, 0.13188845490934387, 0.13145056047501372, 0.12989441862421447, 0.12898541028419921, 0.12879565821540653, 0.1288092376532383, 0.12799293983878338]}], "relative_positions_embedding_dimension_val_loss.pdf": [{"color": "#E69F00", "x": [3.1500561111970455, 10133.307817695844, 20263.465579280506, 30393.623340865153, 40523.781102449815, 50653.93753058506, 60784.095292169724, 70914.25305375436, 81044.41081533904, 91174.56857692369, 101304.72500505892, 111434.8827666436, 121565.04052822824, 131695.19828981292, 141825.35605139757, 151955.5124795328, 162085.67024111745, 172215.82800270212, 182345.98576428677, 192476.14352587145, 202606.2999540067, 212736.45771559136, 222866.61547717603, 232996.77323876065, 243126.93100034533, 253257.08876192995, 263387.24519006524, 273517.40295164986, 283647.56071323453, 293777.71847481915, 303907.8762364039, 314038.03266453906, 324168.1904261238, 334298.3481877084, 344428.50594929303, 354558.6637108777, 364688.82013901294, 374818.9779005977, 384949.1356621823, 395079.29342376697], "y": [0.28701326035617375, 0.23926033948358316, 0.22049094958812493, 0.20815343480266835, 0.19941976876147266, 0.1909831011456362, 0.18357851605350844, 0.17779257404404752, 0.17278156072652823, 0.16864199681215014, 0.16444424340260588, 0.16298808995274028, 0.15877766104587715, 0.15475144936671426, 0.1535584264376545, 0.15263731469208874, 0.1509001441863117, 0.1489159653680357, 0.148040429077274, 0.14592221263644128, 0.1447615621593218, 0.14396914128108013, 0.1425854993579977, 0.14091784179165834, 0.1406082523722958, 0.1387754778882565, 0.13880173537300544, 0.13847350144940485, 0.13695899205844864, 0.135891092932518, 0.134782225062829, 0.1335557465029672, 0.1329913847089096, 0.13336570110720697, 0.1329278049264997, 0.1313716635687941, 0.13046265372228466, 0.13027290280777526, 0.13028648223449885, 0.12947018532858035]}, {"color": "#009E73", "x": [3.1500561111970455, 10133.307817695844, 20263.465579280506, 30393.623340865153, 40523.781102449815, 50653.93753058506, 60784.095292169724, 70914.25305375436, 81044.41081533904, 91174.56857692369, 101304.72500505892, 111434.8827666436, 121565.04052822824, 131695.19828981292, 141825.35605139757, 151955.5124795328, 162085.67024111745, 172215.82800270212, 182345.98576428677, 192476.14352587145, 202606.2999540067, 212736.45771559136, 222866.61547717603, 232996.77323876065, 243126.93100034533, 253257.08876192995, 263387.24519006524, 273517.40295164986, 283647.56071323453, 293777.71847481915, 303907.8762364039, 314038.03266453906, 324168.1904261238, 334298.3481877084, 344428.50594929303, 354558.6637108777, 364688.82013901294, 374818.9779005977, 384949.1356621823, 395079.29342376697], "y": [0.4910428255532297, 0.4124655406760205, 0.37638545711655313, 0.36198713180923203, 0.34745368826119893, 0.3496990463419058, 0.33815422130887635, 0.33383662939447895, 0.3282333809923333, 0.32012316504835314, 0.31052511203262334, 0.31202951943632246, 0.3016161784330466, 0.3006448000183156, 0.2981774466064856, 0.302382533879529, 0.28930207362667865, 0.28534256323118445, 0.2774078529912925, 0.27581823551713264, 0.26969226753050485, 0.27089040931191616, 0.2651341356483008, 0.26507725467417087, 0.26265137190457893, 0.26029808260437903, 0.2567022975249781, 0.25555900863812553, 0.25230294993322755, 0.24922507799215377, 0.25254757166724146, 0.25087508972980144, 0.24864045844874477, 0.2513288033947386, 0.24734928875983947, 0.24968800763988908, 0.24588212171119234, 0.24471629604617762, 0.24342859099320613, 0.24184674270265533]}, {"color": "#D62728", "x": [3.1500561111970455, 10133.307817695844, 20263.465579280506, 30393.623340865153, 40523.781102449815, 50653.93753058506, 60784.095292169724, 70914.25305375436, 81044.41081533904, 91174.56857692369, 101304.72500505892, 111434.8827666436, 121565.04052822824, 131695.19828981292, 141825.35605139757, 151955.5124795328, 162085.67024111745, 172215.82800270212, 182345.98576428677, 192476.14352587145, 202606.2999540067, 212736.45771559136, 222866.61547717603, 232996.77323876065, 243126.93100034533, 253257.08876192995, 263387.24519006524, 273517.40295164986, 283647.56071323453, 293777.71847481915, 303907.8762364039, 314038.03266453906, 324168.1904261238, 334298.3481877084, 344428.50594929303, 354558.6637108777, 364688.82013901294, 374818.9779005977, 384949.1356621823, 395079.29342376697], "y": [0.5869622777383967, 0.5632031539966758, 0.4996087909238377, 0.42576999105038016, 0.412038074253006, 0.40773216428179415, 0.41239289599249773, 0.4009079505209437, 0.40181796672511905, 0.4012045341118452, 0.40006992345941966, 0.39701563562547837, 0.39799665253958477, 0.39796018807861105, 0.38745476150784386, 0.38542666913330115, 0.3849896538356399, 0.38696274735535163, 0.388396794225752, 0.3918248402239673, 0.36674639950717364, 0.35888113818905615, 0.35363629651554285, 0.3517528943027177, 0.3560068449777486, 0.34954814134544215, 0.36017730125569314, 0.35784722219947257, 0.35693594356697844, 0.34933679855347977, 0.34996347258021543, 0.3557402114104109, 0.35045069565079184, 0.34364054529019894, 0.3460990207324927, 0.3403030586783835, 0.3451776990089916, 0.34169684612073414, 0.3499461109899484, 0.3403279641100851]}], "relative_positions_temporal_stride_val_loss.pdf": [{"color": "#0072B2", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.27219861217925134, 0.24233400821985215, 0.22664557039837735, 0.22012230481088385, 0.21239335605061355, 0.20690690341412873, 0.20430249476834983, 0.20096223349537895, 0.19786301102004003, 0.19680879560830414, 0.19421789338056858, 0.1958658517499244, 0.191606955094419, 0.19316426560569971, 0.19254296832461823, 0.1933981122613622, 0.19239714413369824, 0.1891544367339205, 0.18814146563611386, 0.19150423555473506, 0.19043359707705038, 0.1907434898914637, 0.1904414137754806, 0.19007630770862866, 0.1884726374685971, 0.1910600097729534, 0.18997610895676179, 0.1903033591079544, 0.19135575725524284, 0.1929294190443734, 0.19152446338992765, 0.19327599147516775, 0.19309883895787056, 0.1914298282157286, 0.19330356015624903, 0.191168099062438, 0.1915697883445095, 0.19289682006864503, 0.19118646143260243, 0.19059762878094993]}, {"color": "#E69F00", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.264590849934345, 0.23600723794014294, 0.22468296171473703, 0.21961721707882131, 0.21268984295032203, 0.2079278235055765, 0.20275834814332608, 0.20033020389350603, 0.19982182929205636, 0.19730520928692627, 0.1944379382614378, 0.1949757490600855, 0.19706864493894677, 0.194591688884025, 0.19171064582452715, 0.19220820401055522, 0.1899074815852642, 0.1916285899763508, 0.1910071860386652, 0.19031069072394466, 0.19135085310254102, 0.191523793709519, 0.18927026683155931, 0.18979609004322837, 0.18903293742755398, 0.19089115083217228, 0.18925205624194688, 0.19104497734503548, 0.19298364674876803, 0.19093602454727507, 0.1915139095138393, 0.19020037497784864, 0.1903203708363145, 0.19066155198087845, 0.1931479409920009, 0.19039627752104454, 0.19013252394336388, 0.19012123680312204, 0.19129491889248018, 0.19283950752708456]}, {"color": "#009E73", "x": [3.2175162035418907, 10133.379520181537, 20263.5401620466, 30393.700803911648, 40523.86144577671, 50654.02208764179, 60784.18409161978, 70914.34473348483, 81044.50537534991, 91174.66601721496, 101304.82665908, 111434.98730094505, 121565.14930492306, 131695.30994678813, 141825.47058865317, 151955.63123051828, 162085.79187238333, 172215.9538763613, 182346.11451822636, 192476.2751600914, 202606.43580195645, 212736.5964438215, 222866.75844779954, 232996.9190896646, 243127.07973152964, 253257.24037339474, 263387.40101525973, 273517.56165712484, 283647.7236611029, 293777.8843029679, 303908.0449448329, 314038.20558669796, 324168.36622856307, 334298.52823254105, 344428.6888744061, 354558.84951627115, 364689.01015813625, 374819.1708000013, 384949.33144186635, 395079.4934458444], "y": [0.36238797812625084, 0.2995758928566977, 0.2706742924016104, 0.2570879557443695, 0.24940407042489202, 0.24465279253083635, 0.2369426204606158, 0.23494830399921815, 0.22555943492122013, 0.22479790676767036, 0.2185563130673528, 0.21337070691927068, 0.21228501550278264, 0.2113272556063261, 0.2079457141253765, 0.20686622417509254, 0.20290783352729197, 0.20213533820331275, 0.1998513331751762, 0.19931360647115873, 0.19737472375421788, 0.1943202416732266, 0.1924652115580241, 0.19233901115672133, 0.19210609056753516, 0.19001357106342118, 0.18989881778726644, 0.18709323222410815, 0.18722259335285282, 0.18628196722452456, 0.18485826462081287, 0.18369573224876432, 0.18413430728161517, 0.18434111033486286, 0.1844335139247292, 0.18267014593088549, 0.18111087355341515, 0.17996567698171623, 0.1805232418141035, 0.1791657350164239]}]}
